A storm is Coming: A Modern Probabilistic Model Checker

We launch the new probabilistic model checker storm. It features the analysis of discrete- and continuous-time variants of both Markov chains and MDPs. It supports the PRISM and JANI modeling languages, probabilistic programs, dynamic fault trees and generalized stochastic Petri nets. It has a modular set-up in which solvers and symbolic engines can easily be exchanged. It offers a Python API for rapid prototyping by encapsulating storm's fast and scalable algorithms. Experiments on a variety of benchmarks show its competitive performance.

==> fig/plots/best_cumulative_plot.csv <==
no;Storm;Prism;Epmc
0;1;1.99;2.3
1;1;3.98;4.64
2;1;5.97;6.99
3;1;7.96;9.35
4;1;9.95;11.73
5;1;11.94;14.120000000000001
6;1;13.93;16.54
7;1;15.92;18.96
8;1;17.92;21.380000000000003
9;1;19.92;23.830000000000002
10;1;21.92;26.290000000000003
11;1;23.92;28.750000000000004
12;1.0799999999999998;25.92;31.220000000000002
13;1.17;27.92;33.690000000000005
14;1.26;29.92;36.17
15;1.35;31.92;38.660000000000004
16;1.4500000000000002;33.92;41.150000000000006
17;1.5500000000000003;35.92;43.650000000000006
18;1.6500000000000004;37.92;46.150000000000006
19;1.7500000000000004;39.92;48.660000000000004
20;1.8500000000000005;41.92;51.17
21;1.9500000000000006;43.92;53.68
22;2.0500000000000007;45.92;56.19
23;2.150000000000001;47.92;58.699999999999996
24;2.250000000000001;49.92;61.209999999999994
25;2.350000000000001;51.92;63.71999999999999
26;2.450000000000001;53.92;66.22999999999999
27;2.550000000000001;55.92;68.74999999999999
28;2.6500000000000012;57.92;71.26999999999998
29;2.7500000000000013;59.92;73.79999999999998
30;2.8500000000000014;61.92;76.32999999999998
31;2.9500000000000015;63.92;78.85999999999999
32;3.0500000000000016;65.93;81.38999999999999
33;3.1500000000000017;67.94000000000001;83.91999999999999
34;3.2500000000000018;69.95000000000002;86.46999999999998
35;3.3600000000000017;71.96000000000002;89.01999999999998
36;3.4700000000000015;73.97000000000003;91.56999999999998
37;3.5800000000000014;75.98000000000003;94.12999999999998
38;3.6900000000000013;77.99000000000004;96.69999999999997
39;3.800000000000001;80.00000000000004;99.27999999999997
40;3.9200000000000013;82.01000000000005;101.85999999999997
41;4.040000000000001;84.02000000000005;104.44999999999997
42;4.160000000000001;86.03000000000006;107.03999999999998
43;4.280000000000001;88.04000000000006;109.62999999999998
44;4.400000000000001;90.05000000000007;112.23999999999998
45;4.530000000000001;92.06000000000007;114.84999999999998
46;4.660000000000001;94.07000000000008;117.46999999999998
47;4.790000000000001;96.08000000000008;120.08999999999999
48;4.920000000000001;98.09000000000009;122.71999999999998
49;5.050000000000001;100.1000000000001;125.35999999999999
50;5.19;102.1100000000001;128.01
51;5.33;104.1200000000001;130.66
52;5.47;106.13000000000011;133.32
53;5.609999999999999;108.14000000000011;135.98
54;5.749999999999999;110.15000000000012;138.64999999999998
55;5.889999999999999;112.16000000000012;141.32999999999998
56;6.0299999999999985;114.17000000000013;144.01
57;6.179999999999999;116.18000000000013;146.70999999999998
58;6.329999999999999;118.20000000000013;149.40999999999997
59;6.489999999999999;120.22000000000013;152.11999999999998
60;6.6499999999999995;122.24000000000012;154.82999999999998
61;6.81;124.26000000000012;157.54999999999998
62;6.97;126.28000000000011;160.26999999999998
63;7.13;128.30000000000013;162.98999999999998
64;7.29;130.32000000000014;165.70999999999998
65;7.46;132.34000000000015;168.43999999999997
66;7.63;134.36000000000016;171.17999999999998
67;7.8;136.38000000000017;173.92
68;7.97;138.40000000000018;176.67
69;8.14;140.4200000000002;179.44
70;8.32;142.4400000000002;182.21
71;8.5;144.4600000000002;184.99
72;8.69;146.48000000000022;187.78
73;8.879999999999999;148.50000000000023;190.57
74;9.069999999999999;150.52000000000024;193.42
75;9.259999999999998;152.54000000000025;196.29999999999998
76;9.449999999999998;154.56000000000026;199.24999999999997
77;9.639999999999997;156.58000000000027;202.27999999999997
78;9.839999999999996;158.60000000000028;205.30999999999997
79;10.039999999999996;160.6200000000003;208.39
80;10.239999999999995;162.6400000000003;211.47
81;10.439999999999994;164.6600000000003;214.56
82;10.639999999999993;166.68000000000032;217.7
83;10.839999999999993;168.70000000000033;220.83999999999997
84;11.049999999999994;170.73000000000033;223.98999999999998
85;11.259999999999994;172.76000000000033;227.14
86;11.489999999999995;174.79000000000033;230.35
87;11.719999999999995;176.82000000000033;233.57
88;11.959999999999996;178.85000000000034;236.79
89;12.199999999999996;180.88000000000034;240.04
90;12.449999999999996;182.91000000000034;243.5
91;12.699999999999996;184.94000000000034;246.98
92;12.949999999999996;186.97000000000034;250.47
93;13.199999999999996;189.00000000000034;254.06
94;13.449999999999996;191.03000000000034;257.65
95;13.699999999999996;193.06000000000034;261.23999999999995
96;13.949999999999996;195.09000000000034;264.86999999999995
97;14.199999999999996;197.12000000000035;268.49999999999994
98;14.449999999999996;199.15000000000035;272.2099999999999
99;14.709999999999996;201.18000000000035;275.92999999999995
100;14.969999999999995;203.21000000000035;279.74999999999994
101;15.229999999999995;205.24000000000035;283.63999999999993
102;15.489999999999995;207.27000000000035;287.79999999999995
103;15.749999999999995;209.30000000000035;292.04999999999995
104;16.009999999999994;211.34000000000034;296.38999999999993
105;16.269999999999996;213.38000000000034;300.88999999999993
106;16.529999999999998;215.42000000000033;305.44999999999993
107;16.79;217.46000000000032;310.1499999999999
108;17.06;219.5000000000003;314.9699999999999
109;17.33;221.5400000000003;319.8099999999999
110;17.599999999999998;223.5800000000003;324.7999999999999
111;17.869999999999997;225.6200000000003;330.1199999999999
112;18.15;227.66000000000028;335.4499999999999
113;18.43;229.70000000000027;340.8699999999999
114;18.71;231.74000000000026;346.5899999999999
115;18.990000000000002;233.78000000000026;352.9299999999999
116;19.270000000000003;235.83000000000027;359.7899999999999
117;19.550000000000004;237.88000000000028;367.00999999999993
118;19.830000000000005;239.9300000000003;374.23999999999995
119;20.110000000000007;241.9800000000003;382.09
120;20.400000000000006;244.0300000000003;390.06
121;20.690000000000005;246.08000000000033;398.11
122;20.980000000000004;248.14000000000033;406.86
123;21.280000000000005;250.20000000000033;416.62
124;21.580000000000005;252.26000000000033;428.23
125;21.880000000000006;254.33000000000033;439.86
126;22.180000000000007;256.4100000000003;451.86
127;22.480000000000008;258.4900000000003;464.1
128;22.790000000000006;260.6000000000003;476.76000000000005
129;23.100000000000005;262.7300000000003;489.9800000000001
130;23.410000000000004;264.9800000000003;503.99000000000007
131;23.720000000000002;267.2400000000003;519.0400000000001
132;24.03;269.5100000000003;537.1700000000001
133;24.34;271.8000000000003;556.1100000000001
134;24.66;274.1100000000003;577.3200000000002
135;24.98;276.4400000000003;598.8000000000002
136;25.3;278.77000000000027;623.0200000000002
137;25.62;281.1200000000003;647.4000000000002
138;25.95;283.4700000000003;672.7400000000002
139;26.279999999999998;285.82000000000033;699.4500000000003
140;26.609999999999996;288.17000000000036;727.0800000000003
141;26.939999999999994;290.54000000000036;756.0000000000002
142;27.269999999999992;292.91000000000037;797.2500000000002
143;27.59999999999999;295.28000000000037;844.3700000000002
144;27.93999999999999;297.66000000000037;899.9800000000002
145;28.27999999999999;300.04000000000036;959.1100000000002
146;28.63999999999999;302.43000000000035;1025.1700000000003
147;29.00999999999999;304.8400000000004;1091.7000000000003
148;29.379999999999992;307.2500000000004;1159.8300000000004
149;29.749999999999993;309.6600000000004;1229.2300000000005
150;30.129999999999992;312.09000000000043;1305.9700000000005
151;30.55999999999999;314.5400000000004;1383.0900000000006
152;31.00999999999999;316.9900000000004;1464.0100000000007
153;31.46999999999999;319.4700000000004;1546.3200000000006
154;31.929999999999993;321.9900000000004;1630.6200000000006
155;32.39999999999999;324.5200000000004;1716.3400000000006
156;32.87999999999999;327.1200000000004;1815.4800000000007
157;33.389999999999986;329.7500000000004;1916.7100000000007
158;33.90999999999999;332.4600000000004;2080.830000000001
159;34.42999999999999;335.1900000000004;2305.940000000001
160;34.959999999999994;337.9400000000004;2555.140000000001
161;35.49999999999999;340.7000000000004;2809.190000000001
162;36.03999999999999;343.48000000000036;3066.110000000001
163;36.57999999999999;346.2700000000004;3341.540000000001
164;37.13999999999999;349.0700000000004;3620.750000000001
165;37.73;351.8800000000004;3901.770000000001
166;38.33;354.6900000000004;4263.4400000000005
167;38.949999999999996;357.5100000000004;4631.610000000001
168;39.58;360.35000000000036;5112.170000000001
169;40.21;363.2000000000004;5642.760000000001
170;40.85;366.0500000000004;6190.3200000000015
171;41.58;368.9400000000004;6760.010000000002
172;42.39;371.8800000000004;7366.410000000002
173;43.21;374.8400000000004;8037.830000000002
174;44.04;377.86000000000035;8772.820000000002
175;44.9;380.94000000000034;9532.380000000001
176;45.76;384.0300000000003;10318.660000000002
177;46.629999999999995;387.1600000000003;11181.310000000001
178;47.49999999999999;390.6100000000003;12329.210000000001
179;48.36999999999999;394.3000000000003;13659.86
180;49.25999999999999;398.1000000000003;15074.93
181;50.16999999999999;401.9300000000003;16622.59
182;51.09999999999999;405.8000000000003;18328.39
183;52.02999999999999;409.7800000000003;
184;52.98999999999999;413.95000000000033;
185;53.999999999999986;418.24000000000035;
186;55.01999999999999;422.72000000000037;
187;56.04999999999999;427.22000000000037;
188;57.07999999999999;431.74000000000035;
189;58.22999999999999;436.6500000000004;
190;59.50999999999999;441.9000000000004;
191;60.78999999999999;447.2700000000004;
192;62.08999999999999;452.7600000000004;
193;63.39999999999999;458.3100000000004;
194;64.74;464.1100000000004;
195;66.1;469.9100000000004;
196;67.52;475.71000000000043;
197;69.02;481.8000000000004;
198;70.52;488.3200000000004;
199;72.27;495.1400000000004;
200;74.02;502.5200000000004;
201;75.83999999999999;510.3400000000004;
202;77.71999999999998;518.2300000000004;
203;79.65999999999998;526.1700000000004;
204;81.63999999999999;534.3300000000004;
205;83.75999999999999;542.7100000000004;
206;85.97999999999999;551.5400000000004;
207;88.22999999999999;560.5000000000005;
208;90.52;569.5600000000004;
209;92.83;578.9400000000004;
210;95.23;588.3500000000004;
211;97.66000000000001;598.5400000000004;
212;100.09000000000002;608.9500000000004;
213;102.57000000000002;619.6000000000004;
214;105.18000000000002;630.3900000000003;
215;107.85000000000002;641.3200000000003;
216;110.59000000000002;652.4200000000003;
217;113.34000000000002;663.5900000000003;
218;116.16000000000001;675.0900000000003;
219;119.03000000000002;687.1500000000002;
220;122.06000000000002;700.4700000000003;
221;125.19000000000001;713.8400000000003;
222;128.37;727.3800000000002;
223;131.70000000000002;740.9200000000002;
224;135.08;754.4600000000002;
225;138.53;768.3700000000001;
226;142.15;782.8700000000001;
227;145.79;799.2800000000001;
228;149.45;815.7300000000001;
229;153.26999999999998;832.3500000000001;
230;157.21999999999997;850.9800000000001;
231;161.41999999999996;869.6600000000001;
232;165.66999999999996;888.8100000000001;
233;170.01999999999995;910.1300000000001;
234;174.36999999999995;931.6300000000001;
235;178.74999999999994;953.3200000000002;
236;183.15999999999994;976.5000000000001;
237;187.67999999999995;999.9100000000001;
238;192.24999999999994;1023.4000000000001;
239;197.58999999999995;1048.8600000000001;
240;203.79999999999995;1074.97;
241;210.80999999999995;1101.3700000000001;
242;217.96999999999994;1128.19;
243;225.51999999999995;1155.3500000000001;
244;233.10999999999996;1182.91;
245;240.99999999999994;1212.0600000000002;
246;249.11999999999995;1241.2500000000002;
247;257.54999999999995;1270.7300000000002;
248;266.00999999999993;1300.4700000000003;
249;275.24999999999994;1331.8100000000002;
250;284.97999999999996;1363.93;
251;295.89;1396.3;
252;308.15999999999997;1431.01;
253;320.71999999999997;1467.79;
254;333.51;1506.49;
255;346.46999999999997;1549.66;
256;359.7;1593.5400000000002;
257;373.02;1640.88;
258;386.34999999999997;1694.66;
259;403.38;1753.3000000000002;
260;421.34;1812.0000000000002;
261;439.35999999999996;1871.4600000000003;
262;457.59;1932.6700000000003;
263;476.30999999999995;1995.5000000000002;
264;496.16999999999996;2063.3500000000004;
265;516.93;2133.3600000000006;
266;539.3;2208.1600000000008;
267;561.74;2285.120000000001;
268;584.59;2368.100000000001;
269;607.95;2451.8400000000006;
270;631.32;2537.8200000000006;
271;655.0500000000001;2628.7800000000007;
272;678.9900000000001;2727.7400000000007;
273;708.0800000000002;2833.1500000000005;
274;738.6300000000001;2945.2600000000007;
275;769.7900000000001;3057.6100000000006;
276;801.3900000000001;3171.6500000000005;
277;834.6300000000001;3293.1500000000005;
278;869.1000000000001;3416.3800000000006;
279;904.8000000000002;3541.7800000000007;
280;941.0100000000002;3667.350000000001;
281;982.3100000000002;3795.600000000001;
282;1024.1100000000001;3930.380000000001;
283;1065.97;4067.520000000001;
284;1108.8;4206.77;
285;1152.01;4349.490000000001;
286;1203.61;4492.630000000001;
287;1257.9799999999998;4643.860000000001;
288;1313.9699999999998;4797.89;
289;1375.8899999999999;4959.62;
290;1438.2399999999998;5123.12;
291;1511.5199999999998;5288.28;
292;1588.9399999999998;5459.2;
293;1668.6;5638.33;
294;1749.06;5818.05;
295;1830.6799999999998;5999.78;
296;1913.5299999999997;6183.48;
297;1997.6399999999996;6367.7;
298;2082.0499999999997;6560.349999999999;
299;2167.2499999999995;6758.889999999999;
300;2253.4199999999996;6958.19;
301;2350.9799999999996;7181.57;
302;2449.8799999999997;7412.86;
303;2551.6899999999996;7647.349999999999;
304;2654.1899999999996;7885.7;
305;2761.8799999999997;8132.51;
306;2870.2;8382.31;
307;2979.2;8643.43;
308;3093.1;8911.25;
309;3211.31;9185.25;
310;3332.32;9470.85;
311;3454.1200000000003;9773.4;
312;3576.2200000000003;10089.33;
313;3699.4500000000003;10430.81;
314;3826.9500000000003;10787.21;
315;3962.59;11163.72;
316;4098.34;11570.279999999999;
317;4237.82;11989.13;
318;4379.8099999999995;12415.009999999998;
319;4521.879999999999;12841.38;
320;4670.859999999999;13293.21;
321;4821.569999999999;13755.109999999999;
322;4975.069999999999;14241.509999999998;
323;5135.359999999999;14733.779999999999;
324;5296.089999999998;15250.39;
325;5467.409999999998;15826.109999999999;
326;5660.099999999998;16562.46;
327;5859.389999999998;17327.52;
328;6097.439999999998;18121.59;
329;6354.869999999998;18951.03;
330;6658.139999999998;19846.07;
331;6972.909999999998;20748.09;
332;7358.109999999998;21675.61;
333;7746.359999999998;22610.0;
334;8185.959999999998;23571.64;
335;8636.179999999998;24561.77;
336;9125.229999999998;25584.23;
337;9622.489999999998;26612.2;
338;10123.619999999997;27734.3;
339;10633.019999999997;28872.3;
340;11155.789999999997;30033.54;
341;11700.859999999997;31236.850000000002;
342;12252.099999999997;32540.670000000002;
343;12808.249999999996;34024.91;
344;13412.089999999997;35530.91;
345;14019.419999999996;37195.47;
346;14728.379999999997;;
347;15459.739999999998;;
348;16311.549999999997;;
349;17212.76;;
350;18123.289999999997;;
351;19063.129999999997;;
352;20044.249999999996;;
353;21081.849999999995;;
354;22128.119999999995;;
355;23254.169999999995;;
356;24699.419999999995;;
357;26237.509999999995;;
358;27792.379999999994;;
359;29355.039999999994;;
360;31041.939999999995;;


==> fig/plots/best_time.csv <==
Type;Storm;Prism;Epmc
dtmcs;23.94;31.34;3600
dtmcs;3600;3600;3600
dtmcs;2.82;12.06;4.5
dtmcs;34.47;61.21;11.63
dtmcs;84.41;198.54;25.34
dtmcs;0.18;2.01;2.51
dtmcs;0.28;2.02;2.61
dtmcs;0.26;2.04;2.55
dtmcs;0.3;2.03;2.65
dtmcs;0.59;4.52;3.03
dtmcs;3.03;11.1;4.7
dtmcs;33.24;67.85;12.24
dtmcs;107.69;223.38;27.63
dtmcs;0.16;2.0;2.42
dtmcs;0.29;2.01;2.62
dtmcs;0.27;2.03;2.59
dtmcs;0.3;2.03;2.66
dtmcs;0.6;4.5;3.03
dtmcs;1.82;4.91;4.56
dtmcs;9.24;16.45;12.0
dtmcs;23.73;38.7;26.71
dtmcs;0.13;2.0;2.49
dtmcs;0.23;2.02;2.59
dtmcs;0.16;2.0;2.53
dtmcs;0.24;1.99;2.62
dtmcs;0.54;2.48;3.08
dtmcs;1.01;2.8;4.84
dtmcs;12.96;14.5;55.61
dtmcs;0.43;2.01;3.59
dtmcs;41.3;23.49;281.02
dtmcs;0.31;2.0;2.42
dtmcs;0.28;2.01;2.46
dtmcs;0.21;2.0;2.55
dtmcs;13.33;16.62;3600
dtmcs;0.96;2.02;3600
dtmcs;61.92;74.8;3600
dtmcs;4.38;8.83;3600
dtmcs;23.37;21.69;3600
dtmcs;0.82;2.02;3600
dtmcs;160.73;125.4;3600
dtmcs;4.35;8.38;3600
dtmcs;3.62;8.96;3600
dtmcs;0.53;2.0;862.65
dtmcs;9.73;29.48;3600
dtmcs;3.38;6.82;3600
dtmcs;2.74;9.38;3600
dtmcs;0.51;1.99;786.28
dtmcs;7.59;27.16;3600
dtmcs;1.94;5.8;3600
dtmcs;1.15;2.29;3600
dtmcs;10.91;13.91;3600
dtmcs;98.9;181.73;3600
dtmcs;3600;3600;3600
dtmcs;0.07;2.0;3600
dtmcs;0.08;2.03;3600
dtmcs;0.09;2.03;3.15
dtmcs;0.09;2.02;3600
dtmcs;0.32;2.11;1330.65
dtmcs;0.32;2.26;3600
dtmcs;3.45;5.55;3600
dtmcs;3.82;125.57;3600
dtmcs;0.28;2.01;3600
dtmcs;0.33;2.01;3600
dtmcs;109.0;32.12;3600
dtmcs;113.9;3600;3600
dtmcs;0.63;2.73;3.82
dtmcs;35.7;406.56;279.21
dtmcs;13.32;112.35;82.31
dtmcs;3600;1506.0;671.42
dtmcs;31.16;492.27;249.2
mdps;0.14;2.01;2.71
mdps;0.09;2.02;2.51
mdps;0.86;2.71;5.33
mdps;0.09;2.0;2.56
mdps;1.31;4.17;5.32
mdps;0.1;2.0;2.58
mdps;0.83;2.85;3600
mdps;0.1;2.01;3600
mdps;0.81;2.76;3600
mdps;0.1;2.0;3600
mdps;0.16;2.02;3.89
mdps;0.87;2.52;21.21
mdps;0.93;2.78;8.05
mdps;910.53;3600;3600
mdps;1.75;5.49;8.75
mdps;1445.25;3600;3600
mdps;2.29;5.25;3600
mdps;3600;3600;3600
mdps;1.42;3.69;3600
mdps;1554.87;3600;3600
mdps;0.73;2.79;59.13
mdps;708.96;1161.24;3600
mdps;1538.09;3600;1705.8
mdps;3600;3600;3600
mdps;1686.9;3600;3600
mdps;0.25;2.07;3600
mdps;0.18;2.0;3600
mdps;0.16;2.0;3600
mdps;0.19;2.0;3600
mdps;0.2;2.01;3600
mdps;0.91;5.8;3600
mdps;0.93;2.89;3600
mdps;0.54;2.13;3600
mdps;1.03;2.84;3600
mdps;1.02;3.45;3600
mdps;3600;3600;3600
mdps;901.21;1303.82;3600
mdps;160.29;516.61;3600
mdps;3600;3600;3600
mdps;3600;3600;3600
mdps;18.23;62.83;3600
mdps;12.79;23.18;3600
mdps;1.88;7.82;3600
mdps;13.23;26.11;3600
mdps;12.27;26.4;3600
mdps;3600;3600;3600
mdps;3600;1484.24;3600
mdps;84.11;285.6;3600
mdps;3600;3600;3600
mdps;3600;3600;3600
mdps;31.6;98.96;3600
mdps;0.37;2.45;530.59
mdps;7.01;18.68;3600
mdps;42.83;123.23;3600
mdps;0.47;3.02;3600
mdps;22.37;58.7;3600
mdps;148.98;418.85;3600
mdps;0.38;2.41;3600
mdps;8.46;19.15;3600
mdps;41.8;134.78;3600
mdps;0.48;3.09;3600
mdps;22.85;59.46;3600
mdps;0.26;2.02;2.71
mdps;0.26;2.01;2.61
mdps;0.27;2.0;2.55
mdps;0.25;2.0;2.7
mdps;0.25;1.99;3600
mdps;0.26;2.04;3600
mdps;0.27;2.01;3600
mdps;0.27;2.0;3600
mdps;0.32;2.05;3600
mdps;0.26;2.03;3600
mdps;0.28;2.05;3600
mdps;0.28;2.05;3600
mdps;0.25;1.99;3600
mdps;0.25;2.02;3600
mdps;0.24;2.0;3600
mdps;0.26;2.01;3600
mdps;607.33;1664.56;3600
mdps;5.34;36.78;21.48
mdps;12.56;29.74;41.25
mdps;0.34;2.27;3.15
mdps;1.98;8.16;9.76
mdps;3.33;21.32;15.05
mdps;7.89;21.5;28.92
mdps;101.81;192.65;1547.66
mdps;3600;3600;3600
mdps;2.43;6.52;547.56
mdps;1126.05;1138.0;3600
mdps;62.35;114.04;1415.07
mdps;3600;3600;3600
mdps;0.14;2.03;4.16
mdps;0.33;2.02;3600
mdps;0.31;2.0;3600
mdps;0.32;2.03;3600
mdps;0.28;2.0;11.61
mdps;0.31;1.99;3600
mdps;0.29;2.05;3600
mdps;0.17;1.99;4.82
mdps;4.57;10.79;3600
mdps;3.13;10.19;3600
mdps;4.2;10.41;3600
mdps;2.12;6.09;68.13
mdps;4.52;11.17;3600
mdps;3.18;10.65;3600
mdps;0.25;2.25;5.72
mdps;122.1;238.35;3600
mdps;79.66;170.92;3600
mdps;121.8;234.49;3600
mdps;19.86;43.88;256.92
mdps;150.71;274.0;3600
mdps;82.85;199.3;3600
mdps;0.3;2.53;6.34
mdps;939.84;3600;3600
mdps;489.05;1122.1;3600
mdps;851.81;3600;3600
mdps;55.99;151.23;569.69
mdps;981.12;3600;3600
mdps;551.24;1203.31;3600
mdps;0.19;1.99;4.25
mdps;0.2;2.01;4.34
mdps;0.31;1.99;4.99
mdps;0.34;2.01;5.42
mdps;2.25;4.48;14.01
mdps;142.07;425.88;1147.9
mdps;153.5;765.06;225.11
mdps;2.31;11.5;7.22
mdps;0.26;2.43;2.72
mdps;0.3;2.41;2.72
mdps;54.37;341.48;80.92
mdps;0.31;2.37;2.79
mdps;171.32;451.83;164.12
mdps;2.4;7.89;7.23
mdps;0.26;2.35;2.74
mdps;0.28;2.37;2.78
mdps;51.6;128.25;77.12
mdps;0.28;2.39;2.77
mdps;43.21;302.55;66.53
mdps;0.37;3.08;3.46
mdps;0.3;2.31;3.08
mdps;2.43;9.41;7.97
mdps;388.25;1027.97;734.99
mdps;8.43;34.71;18.94
mdps;0.54;3.8;3.71
mdps;36.21;143.14;69.4
mdps;0.37;2.94;3.49
mdps;0.31;2.41;3.09
mdps;2.22;9.06;7.85
mdps;385.2;927.52;759.56
mdps;7.16;27.56;18.13
mdps;0.56;3.83;3.72
ctmcs;0.52;2.01;3600
ctmcs;0.1;2.38;3600
ctmcs;141.99;184.22;3600
ctmcs;545.07;1022.46;3600
ctmcs;0.46;2.01;3600
ctmcs;0.1;2.03;3600
ctmcs;108.32;179.13;3600
ctmcs;522.77;895.04;3600
ctmcs;0.23;3600;3600
ctmcs;0.09;3600;3600
ctmcs;1562.66;3600;3600
ctmcs;3600;3600;3600
ctmcs;3600;3600;3600
ctmcs;0.2;2.03;2.95
ctmcs;0.1;2.02;2.42
ctmcs;29.09;76.96;84.3
ctmcs;118.21;376.51;275.43
ctmcs;0.46;2.01;3600
ctmcs;0.1;2.04;3600
ctmcs;135.64;165.16;3600
ctmcs;501.13;829.44;3600
ctmcs;0.19;2.04;2.85
ctmcs;0.09;2.03;2.39
ctmcs;18.72;70.01;66.06
ctmcs;97.56;356.4;254.05
ctmcs;0.45;2.06;2.65
ctmcs;0.11;2.04;2.48
ctmcs;135.75;179.72;24.22
ctmcs;1046.27;990.13;76.74
ctmcs;0.52;2.04;3600
ctmcs;0.1;2.02;3600
ctmcs;139.48;183.7;3600
ctmcs;1037.6;961.64;3600
ctmcs;0.21;2.81;2.67
ctmcs;1.75;26.82;3.14
ctmcs;0.09;2.02;2.49
ctmcs;0.1;2.02;2.51
ctmcs;0.1;2.04;2.53
ctmcs;1.5;13.32;2.68
ctmcs;20.76;154.03;3.14
ctmcs;0.13;2.03;2.47
ctmcs;0.16;2.06;2.51
ctmcs;0.2;2.35;2.45
ctmcs;17.96;58.64;3600
ctmcs;314.77;267.82;3600
ctmcs;0.62;4.29;3600
ctmcs;0.87;5.8;3600
ctmcs;1.3;7.94;3600
ctmcs;0.33;2.85;3600
ctmcs;2.67;32.37;3600
ctmcs;0.1;2.0;3600
ctmcs;0.1;2.04;3600
ctmcs;0.11;2.01;3600
ctmcs;23.36;18.63;3600
ctmcs;303.27;249.8;3600
ctmcs;0.63;2.03;3600
ctmcs;0.87;2.33;3600
ctmcs;1.28;2.82;3600
ctmcs;3.66;13.54;3.63
ctmcs;80.46;161.73;13.22
ctmcs;0.19;2.02;2.7
ctmcs;0.25;2.04;2.74
ctmcs;0.33;2.37;2.79
ctmcs;0.29;3.13;2.72
ctmcs;3.95;43.17;3.63
ctmcs;0.1;2.01;2.5
ctmcs;0.1;2.01;2.73
ctmcs;0.14;2.01;2.64
ctmcs;3.64;13.54;3.59
ctmcs;73.28;163.5;12.66
ctmcs;0.19;2.01;2.66
ctmcs;0.25;2.02;2.68
ctmcs;0.36;2.33;2.75
ctmcs;0.33;2.96;2.57
ctmcs;2.75;29.15;3.21
ctmcs;0.09;2.02;2.5
ctmcs;0.1;2.03;2.46
ctmcs;0.13;2.03;2.53
ctmcs;4.25;13.54;2.63
ctmcs;127.5;139.25;3.22
ctmcs;0.19;2.02;2.52
ctmcs;0.25;2.03;2.51
ctmcs;0.33;2.35;2.51
ctmcs;0.2;2.75;2.72
ctmcs;2.61;25.46;3.22
ctmcs;0.09;2.02;2.52
ctmcs;0.1;2.04;2.51
ctmcs;0.12;2.06;2.51
ctmcs;1.5;13.37;2.59
ctmcs;41.86;137.14;3.25
ctmcs;0.13;2.05;2.47
ctmcs;0.17;2.02;2.53
ctmcs;0.2;2.35;2.53
ctmcs;18.02;53.78;3600
ctmcs;192.69;261.12;3600
ctmcs;0.64;3.98;3600
ctmcs;0.89;5.37;3600
ctmcs;1.28;7.38;3600
ctmcs;0.26;2.81;3600
ctmcs;2.87;29.19;3600
ctmcs;0.14;2.38;3600
ctmcs;0.13;3600;3600
ctmcs;0.1;2.04;3600
ctmcs;0.12;2.0;3600
ctmcs;0.17;2.03;3600
ctmcs;2.48;3.87;3600
ctmcs;238.05;486.4;3600
ctmcs;0.12;3600;3600
ctmcs;8.12;3600;3600
ctmcs;3600;3600;3600
ctmcs;3600;3600;3600
ctmcs;0.15;2.02;3600
ctmcs;556.15;231.29;3600
ctmcs;3600;3600;3600
ctmcs;0.11;2.03;3600
ctmcs;7.55;23.41;3600
ctmcs;102.5;315.93;3600
ctmcs;0.17;2.02;3600
ctmcs;257.43;246.81;3600
ctmcs;3600;3600;3600
ctmcs;4.41;16.41;3600
ctmcs;0.86;83.74;47.12
ctmcs;123.23;142.72;3600
ctmcs;199.29;112.11;99.14
ctmcs;85.2;121.5;3600
ctmcs;17.03;105.41;3600
ctmcs;4.35;461.9;361.67
ctmcs;497.26;794.07;3600
ctmcs;439.6;575.72;368.17
ctmcs;731.36;736.35;3600
ctmcs;0.1;2.0;3600
ctmcs;0.12;2.0;2.36
ctmcs;0.12;2.03;3600
ctmcs;0.1;2.02;2.35
ctmcs;0.11;2.02;3600
ctmcs;0.16;2.08;3600
ctmcs;0.14;2.08;3.59
ctmcs;1.34;2.63;3600
ctmcs;1.03;2.45;3.48
ctmcs;1.36;2.6;3600
ctmcs;22.44;3600;3600
ctmcs;121.01;3600;3600
ctmcs;0.08;2.03;3600
ctmcs;0.17;2.0;3600
ctmcs;77.42;90.96;3600
ctmcs;509.4;934.39;3600
ctmcs;0.08;2.01;3600
ctmcs;0.14;2.02;3600
ctmcs;86.17;85.98;101.23
ctmcs;450.22;426.37;480.56
ctmcs;0.07;2.01;2.3
ctmcs;0.14;2.02;2.77
ctmcs;81.62;82.98;85.72
ctmcs;603.84;902.02;606.4
ctmcs;0.08;2.05;2.38
ctmcs;0.15;2.01;2.88
ctmcs;6.21;10.93;6.86
ctmcs;30.55;47.34;24.38
ctmcs;0.08;2.04;2.34
ctmcs;0.11;2.01;2.58


==> fig/plots/results.csv <==
Type;Storm-sparse;Prism-sparse;Epmc-sparse;Storm-cudd;Prism-cudd;Epmc-cudd;Storm-sylvan;Epmc-sylvan;Storm-hybrid;Prism-hybrid;Storm-exact;Prism-exact;Storm-eigen;Prism-own-hybrid;Storm-jit-sparse;Storm-ma;Imca-ma
dtmcs;3600;3600;7200;23.94;31.34;7200;95.07;7200;3600;3600;3600;7200;3600;3600;3600;7200;7200
dtmcs;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;7200;3600;3600;3600;7200;7200
dtmcs;2.82;303.34;4.50;5.65;12.06;75.51;3600;52.16;120.16;36.55;662.43;3600;2.19;37.59;6.86;7200;7200
dtmcs;106.68;3600;11.63;34.47;61.21;397.16;3600;275.18;3600;7200;3600;3600;11.61;7200;105.16;7200;7200
dtmcs;708.08;3600;25.34;84.41;198.54;1174.72;3600;1016.81;3600;7200;3600;3600;29.93;7200;495.04;7200;7200
dtmcs;0.32;2.39;2.51;0.78;2.06;3.76;6.29;3.70;0.18;2.01;0.34;3.69;0.31;2.13;5.43;7200;7200
dtmcs;0.28;2.37;2.61;7.57;5.41;5.33;39.50;5.03;0.47;2.02;0.36;14.97;0.28;2.06;5.45;7200;7200
dtmcs;0.26;2.32;2.55;3.35;3.27;4.59;23.49;4.53;0.27;2.04;0.30;7.24;0.28;2.06;5.57;7200;7200
dtmcs;0.30;2.44;2.65;11.23;7.51;6.46;54.73;5.86;0.62;2.03;0.50;27.49;0.30;2.01;5.59;7200;7200
dtmcs;0.59;15.63;3.03;166.02;150.81;19.02;330.32;13.25;6.18;4.52;8.65;3600;0.58;4.29;5.69;7200;7200
dtmcs;3.03;209.34;4.70;6.05;11.10;82.19;3600;55.26;127.35;36.40;695.35;3600;2.19;37.21;6.96;7200;7200
dtmcs;132.74;3600;12.24;33.24;67.85;437.47;3600;310.38;3600;7200;3600;3600;11.73;7200;137.71;7200;7200
dtmcs;463.62;3600;27.63;107.69;223.38;1325.00;3600;817.15;3600;7200;3600;3600;30.28;7200;753.80;7200;7200
dtmcs;0.30;2.33;2.42;0.62;2.00;3.64;5.38;3.73;0.16;2.04;0.26;3.78;0.25;2.12;5.57;7200;7200
dtmcs;0.29;2.32;2.62;7.37;4.71;5.67;34.65;5.00;0.49;2.01;0.37;15.05;0.30;2.06;5.43;7200;7200
dtmcs;0.27;2.34;2.59;4.22;2.36;4.86;20.90;4.62;0.28;2.03;0.30;7.46;0.26;2.07;5.46;7200;7200
dtmcs;0.30;2.43;2.66;3600;3.67;6.53;42.35;5.94;0.65;2.03;0.51;28.59;0.31;2.07;5.57;7200;7200
dtmcs;0.60;11.54;3.03;3600;6.37;18.13;291.81;13.32;6.83;4.50;8.00;3600;0.60;4.11;5.68;7200;7200
dtmcs;1.82;4.91;4.56;4.31;7.83;23.02;15.21;6.33;3.99;8.40;2.23;39.37;1.81;7.91;5.85;7200;7200
dtmcs;9.24;16.45;12.00;30.44;45.24;130.34;74.40;43.05;26.29;54.14;11.99;239.71;9.11;46.24;7.30;7200;7200
dtmcs;23.73;38.70;26.71;72.46;151.32;345.27;227.67;98.09;99.92;173.99;30.14;1001.27;23.52;162.49;11.95;7200;7200
dtmcs;0.25;2.34;2.49;0.14;2.03;3.15;1.59;3.25;0.13;2.00;0.24;2.69;0.26;2.14;5.53;7200;7200
dtmcs;0.28;2.37;2.59;0.23;2.02;3.53;1.87;3.60;0.23;2.02;0.29;4.74;0.28;2.05;5.53;7200;7200
dtmcs;0.27;2.34;2.53;0.17;2.00;3.50;1.65;3.36;0.16;2.02;0.27;3.86;0.26;2.05;5.44;7200;7200
dtmcs;0.30;2.31;2.62;0.24;1.99;3.86;2.34;3.46;0.24;2.06;0.31;5.41;0.30;2.03;5.51;7200;7200
dtmcs;0.54;2.75;3.08;0.82;2.48;7.61;4.32;4.00;0.77;2.52;0.60;10.82;0.54;2.51;5.50;7200;7200
dtmcs;1.43;5.64;4.84;8.07;5.57;23.88;38.25;41.32;1.01;2.80;2.62;3600;1.49;2.36;6.39;7200;7200
dtmcs;25.96;89.91;55.61;24.99;14.50;254.14;65.80;495.23;12.96;23.53;68.08;3600;29.00;15.06;14.70;7200;7200
dtmcs;0.73;3.42;3.59;2.21;2.57;7.11;15.33;11.55;0.43;2.01;1.21;284.30;0.74;1.99;6.17;7200;7200
dtmcs;125.00;3600;281.02;50.48;23.49;789.25;90.55;777.30;41.30;81.67;3600;3600;130.41;61.85;49.14;7200;7200
dtmcs;0.43;2.37;2.42;0.31;2.02;4.66;3.03;7.51;0.32;2.00;0.43;1.99;0.46;2.03;6.23;7200;7200
dtmcs;0.41;2.41;2.46;0.28;2.01;4.79;2.77;7.76;0.28;2.01;0.42;2.01;0.43;2.00;5.95;7200;7200
dtmcs;0.27;2.42;2.55;0.96;2.02;4.83;6.72;7.72;0.21;2.00;0.27;4.04;0.26;1.99;6.06;7200;7200
dtmcs;3600;3600;3600;13.33;16.62;7200;22.75;7200;3600;3600;3600;3600;3600;3600;7200;7200;7200
dtmcs;1.37;7200;3600;0.96;2.02;7200;5.74;7200;1.41;2.15;1.97;3600;1.42;1.99;11.90;7200;7200
dtmcs;3600;3600;3600;61.92;74.80;7200;33.98;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
dtmcs;4.38;7200;3600;11.79;12.95;7200;12.74;7200;11.03;8.83;6.63;3600;4.82;6.30;11.47;7200;7200
dtmcs;3600;3600;3600;23.37;21.69;7200;21.35;7200;3600;3600;3600;3600;3600;3600;7200;7200;7200
dtmcs;1.37;7200;3600;0.82;2.02;7200;5.15;7200;1.42;2.13;1.93;3600;1.37;2.01;11.43;7200;7200
dtmcs;3600;3600;3600;160.73;125.40;7200;63.61;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
dtmcs;4.35;7200;3600;17.73;17.57;7200;16.23;7200;10.03;8.38;6.99;3600;4.81;6.19;11.91;7200;7200
dtmcs;3600;3600;3600;3.62;8.96;3600;6.82;3600;10.15;3600;3600;3600;3600;3600;7200;7200;7200
dtmcs;1.20;4.40;3600;0.56;2.00;862.65;3.89;34.18;0.53;2.02;1.78;44.90;1.31;2.00;11.31;7200;7200
dtmcs;3600;3600;3600;12.62;29.48;3600;10.46;173.71;9.73;887.90;3600;3600;3600;882.90;3600;7200;7200
dtmcs;4.30;10.48;3600;3.52;7.33;3600;4.93;75.46;3.38;6.82;6.10;182.05;4.28;6.92;11.40;7200;7200
dtmcs;3600;3600;3600;2.74;9.38;3600;7.04;3600;10.81;3600;3600;3600;3600;3600;7200;7200;7200
dtmcs;1.21;4.41;3600;0.57;1.99;786.28;3.69;34.45;0.51;2.02;1.78;42.48;1.30;2.00;11.36;7200;7200
dtmcs;3600;3600;3600;7.71;27.16;3600;2.72;175.57;7.59;884.41;3600;3600;3600;886.52;3600;7200;7200
dtmcs;4.22;9.88;3600;2.09;6.50;3600;4.72;72.77;1.94;5.80;6.05;157.26;4.16;5.84;11.34;7200;7200
dtmcs;59.29;39.44;3600;85.24;75.84;7200;14.62;7200;1.15;2.29;3600;7200;158.76;2.27;248.30;7200;7200
dtmcs;3600;487.93;3600;798.73;791.14;3600;99.35;3600;10.91;13.91;3600;7200;3600;12.98;3600;7200;7200
dtmcs;3600;3600;3600;3600;3600;3600;895.98;3600;98.90;181.73;3600;7200;3600;133.26;3600;7200;7200
dtmcs;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;7200;3600;1449.31;3600;7200;7200
dtmcs;0.24;2.34;7200;0.08;2.07;7200;0.31;7200;0.07;2.00;0.23;7200;0.23;2.03;4.75;7200;7200
dtmcs;0.54;2.39;3600;0.84;2.19;7200;0.55;7200;0.08;2.03;71.01;7200;0.59;2.01;10.54;7200;7200
dtmcs;0.25;2.35;15.01;0.09;2.03;3.15;0.86;3.45;0.10;2.08;0.25;7200;0.26;2.04;5.39;7200;7200
dtmcs;0.25;7200;7200;0.10;2.02;7200;0.88;7200;0.09;2.06;0.25;2.02;0.25;2.01;5.41;7200;7200
dtmcs;0.32;2.35;3600;0.32;2.11;1330.65;1.25;1356.27;0.32;2.12;0.33;7200;0.31;2.00;6.23;7200;7200
dtmcs;0.32;7200;3600;0.63;2.35;7200;2.48;7200;0.63;2.26;1.81;17.11;0.33;4.03;6.44;7200;7200
dtmcs;3.45;5.55;3600;12.18;147.25;3600;12.01;3600;12.18;125.35;6.86;7200;3.51;124.05;7.41;7200;7200
dtmcs;3.82;7200;3600;19.00;134.43;7200;18.34;7200;23.31;125.57;3600;3600;5.08;3600;9.71;7200;7200
dtmcs;0.33;2.37;3600;0.28;2.03;3600;1.38;3600;0.28;2.01;0.35;7200;0.33;2.03;7.03;7200;7200
dtmcs;0.33;7200;3600;1.13;2.52;7200;3.65;7200;0.50;2.01;1.85;17.20;0.33;2.95;6.82;7200;7200
dtmcs;109.00;32.12;3600;254.20;3600;3600;75.37;3600;238.68;3600;547.38;3600;113.91;3600;12.50;7200;7200
dtmcs;113.90;7200;3600;383.61;3600;7200;74.43;7200;412.08;3600;3600;3600;3600;3600;14.05;7200;7200
dtmcs;0.78;8.49;3.82;4.96;5.02;36.84;32.89;38.66;0.63;2.73;1.96;657.25;0.88;2.71;4.03;7200;7200
dtmcs;65.61;3600;279.21;3600;3600;3600;3600;3600;35.70;406.56;3600;3600;114.36;384.74;37.14;7200;7200
dtmcs;21.20;1569.32;82.31;3600;3600;1689.15;219.39;580.16;13.32;112.35;318.13;3600;37.10;118.16;14.09;7200;7200
dtmcs;3600;3600;671.42;3600;3600;3600;3600;3600;3600;1506.00;3600;3600;3600;1143.60;3600;7200;7200
dtmcs;50.53;3600;249.20;3600;3600;3600;3600;3600;31.16;492.27;3600;3600;107.76;522.68;26.01;7200;7200
mdps;0.26;2.34;6.04;0.14;2.01;2.71;1.40;4.19;0.14;2.02;0.26;7200;0.26;2.02;4.33;7200;7200
mdps;0.24;2.35;2.58;0.09;2.03;2.51;1.05;3.99;0.09;2.02;0.25;7200;0.24;2.05;4.27;7200;7200
mdps;0.97;5.10;5.84;119.07;111.79;5.33;1221.36;11.72;0.86;2.71;0.30;11.68;1.07;3.19;5.06;7200;7200
mdps;0.25;2.31;2.56;0.38;2.00;2.79;2.19;4.46;0.09;2.01;0.25;2.98;0.25;2.05;4.33;7200;7200
mdps;1.31;6.76;5.81;137.03;153.32;5.32;1441.33;11.88;2.00;4.17;0.31;8.38;1.45;4.55;5.32;7200;7200
mdps;0.25;2.32;2.58;0.42;2.00;2.77;2.70;4.44;0.10;2.01;0.26;2.80;0.24;2.06;4.29;7200;7200
mdps;0.85;4.17;7200;155.65;163.03;7200;1700.60;7200;0.83;2.85;0.30;63.25;0.96;2.86;4.89;7200;7200
mdps;0.25;2.30;7200;0.79;2.07;7200;6.50;7200;0.10;2.01;0.25;3.00;0.26;2.05;4.29;7200;7200
mdps;0.82;3.96;7200;130.38;165.57;7200;1638.44;7200;0.81;2.76;0.29;50.10;0.92;2.76;4.89;7200;7200
mdps;0.26;2.31;7200;0.56;2.00;7200;5.79;7200;0.10;2.03;0.24;2.84;0.26;2.05;4.34;7200;7200
mdps;0.51;3.23;11.43;0.16;2.04;3.89;2.15;5.28;0.16;2.02;0.58;7200;0.49;2.00;4.97;7200;7200
mdps;3.93;26.35;3600;0.87;2.57;21.21;10.28;5.48;0.91;2.52;4.97;7200;3.91;2.56;6.11;7200;7200
mdps;1.28;5.85;8.05;30.64;33.70;10.54;242.94;21.13;0.93;2.78;0.96;45.24;1.37;3.70;5.77;7200;7200
mdps;1026.55;3600;3600;3600;3600;3600;3600;3600;910.53;7200;31.44;3600;1611.66;3600;905.79;7200;7200
mdps;1.75;7.23;8.75;63.92;63.89;9.79;471.35;14.65;2.13;5.49;2.40;418.38;1.95;6.14;6.29;7200;7200
mdps;1577.62;3600;3600;3600;3600;3600;3600;3600;1445.25;3600;3600;3600;3600;3600;1778.61;7200;7200
mdps;2.56;7.37;7200;96.66;96.10;7200;780.90;7200;2.29;5.25;1.20;3600;2.91;5.21;7.07;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;17.80;3600;3600;3600;3600;7200;7200
mdps;1.68;5.47;7200;45.70;47.17;7200;395.08;7200;1.42;3.69;1.01;3600;1.87;3.62;6.12;7200;7200
mdps;1554.87;3600;7200;3600;3600;7200;3600;7200;1791.70;3600;14.51;3600;3600;3600;1550.44;7200;7200
mdps;40.20;120.92;3600;0.80;2.79;59.13;4.41;12.87;0.73;2.98;51.50;7200;41.79;2.78;20.03;7200;7200
mdps;1065.41;3600;3600;3600;3600;3600;3600;3600;708.96;1161.24;135.78;3600;1358.57;3600;1427.78;7200;7200
mdps;1560.93;3600;3600;3600;3600;1705.80;3600;1677.72;1538.09;3600;1231.38;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;402.30;3600;3600;3600;3600;7200;7200
mdps;1686.90;3600;7200;3600;3600;7200;3600;7200;1748.16;3600;130.69;3600;3600;3600;3600;7200;7200
mdps;0.29;2.41;7200;0.26;2.08;7200;1.85;7200;0.25;2.07;0.28;3.82;0.29;2.06;5.65;7200;7200
mdps;0.29;2.33;7200;0.19;2.00;7200;1.59;7200;0.18;2.06;0.29;3.74;0.30;2.03;5.63;7200;7200
mdps;0.28;2.36;7200;0.16;2.00;7200;1.46;7200;0.16;2.03;0.29;7200;0.28;2.01;7200;7200;7200
mdps;0.29;2.34;7200;1.19;2.21;7200;6.58;7200;0.19;2.00;0.29;5.97;0.28;2.04;5.65;7200;7200
mdps;0.29;2.38;7200;1.21;2.32;7200;7.13;7200;0.20;2.01;0.29;6.85;0.28;2.00;6.25;7200;7200
mdps;0.91;5.80;7200;6.30;10.53;7200;18.35;7200;3.22;7.17;1.39;76.16;0.94;8.54;6.55;7200;7200
mdps;0.93;5.34;7200;5.09;7.80;7200;20.35;7200;1.35;2.89;1.41;53.82;0.93;3.33;7.09;7200;7200
mdps;0.81;4.22;7200;0.54;2.13;7200;3.22;7200;0.54;2.19;0.97;7200;0.81;2.18;7200;7200;7200
mdps;1.03;5.01;7200;51.65;52.19;7200;127.29;7200;1.05;2.84;2.00;923.19;1.10;2.95;6.56;7200;7200
mdps;1.02;4.90;7200;50.93;56.20;7200;129.01;7200;1.12;3.45;2.85;1496.62;1.06;3.50;6.65;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;901.21;1303.82;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;1413.85;7200;160.29;516.61;3600;3600;3600;3600;7200;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;18.23;81.60;7200;150.53;201.63;7200;252.54;7200;28.98;62.83;62.59;3600;19.21;92.52;15.39;7200;7200
mdps;18.55;63.18;7200;163.07;176.60;7200;247.28;7200;12.79;23.18;81.06;3600;19.22;49.72;15.33;7200;7200
mdps;12.18;33.37;7200;1.98;7.82;7200;10.93;7200;1.88;7.92;15.54;7200;12.40;8.69;7200;7200;7200
mdps;21.58;79.33;7200;678.93;595.94;7200;1408.63;7200;13.23;26.11;208.04;3600;24.38;28.32;18.72;7200;7200
mdps;20.22;64.52;7200;712.81;657.58;7200;1291.52;7200;12.27;26.40;204.97;3600;22.82;27.24;20.11;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;1484.24;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;627.03;546.86;7200;278.75;7200;84.11;285.60;3600;3600;3600;1289.60;7200;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;3600;3600;7200;3600;3600;7200;3600;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;120.16;384.63;3600;32.56;98.96;3600;140.48;3600;31.60;116.65;131.36;3600;117.46;90.41;36.37;7200;7200
mdps;0.37;2.45;3600;1.21;3.74;530.59;5.92;605.22;1.15;3.51;0.37;7200;0.37;3.52;10.82;7200;7200
mdps;7.01;18.68;3600;11.54;32.10;3600;53.63;833.12;11.29;30.52;7.73;7200;7.04;33.90;11.94;7200;7200
mdps;123.91;363.09;3600;144.82;251.61;7200;408.14;7200;42.83;123.23;156.14;3600;126.65;136.48;36.98;7200;7200
mdps;0.47;3.02;3600;144.86;131.51;7200;732.80;7200;1.31;4.06;0.52;263.42;0.51;4.07;9.29;7200;7200
mdps;22.37;149.92;3600;3600;3600;7200;3600;7200;28.90;58.70;20.05;3600;28.94;60.65;26.68;7200;7200
mdps;148.98;491.12;3600;880.40;971.88;7200;1040.07;7200;182.06;418.85;1404.36;3600;173.62;447.90;88.83;7200;7200
mdps;0.38;2.41;3600;5.79;8.24;7200;29.37;7200;1.20;3.75;0.42;67.72;0.37;3.90;9.01;7200;7200
mdps;8.46;19.15;3600;88.91;108.50;7200;231.97;7200;12.88;36.11;11.34;3600;8.92;39.72;13.43;7200;7200
mdps;124.49;370.06;3600;143.44;241.20;7200;473.78;7200;41.80;134.78;158.59;3600;130.10;150.53;33.51;7200;7200
mdps;0.48;3.09;3600;44.34;45.56;7200;272.21;7200;1.37;3.86;0.45;147.35;0.54;4.09;10.12;7200;7200
mdps;22.85;119.09;3600;3600;3600;7200;3600;7200;29.13;59.46;14.26;3600;29.46;69.80;37.90;7200;7200
mdps;0.26;2.34;3.02;0.34;2.02;2.71;5.28;3.44;0.33;2.05;0.25;7200;0.25;2.00;3.86;7200;7200
mdps;0.26;2.33;2.68;0.37;2.01;2.61;5.27;3.56;0.35;2.05;0.26;7200;0.25;2.00;4.20;7200;7200
mdps;0.27;2.34;2.55;0.31;2.00;2.59;3.34;3.46;0.32;2.04;0.27;7200;0.27;2.05;4.17;7200;7200
mdps;0.25;2.32;2.72;0.35;2.00;2.70;3.96;3.36;0.35;2.05;0.25;7200;0.26;2.03;4.30;7200;7200
mdps;0.25;2.32;7200;0.32;1.99;7200;5.19;7200;0.32;2.03;0.27;3.16;0.25;2.01;4.50;7200;7200
mdps;0.26;2.32;7200;0.39;2.06;7200;5.45;7200;0.35;2.04;7200;3.64;0.25;2.02;4.81;7200;7200
mdps;0.27;2.32;7200;0.30;2.01;7200;3.55;7200;0.31;2.04;0.27;2.50;0.27;2.00;4.29;7200;7200
mdps;0.27;2.32;7200;0.31;2.00;7200;4.23;7200;0.31;2.03;0.25;2.74;0.26;1.99;4.35;7200;7200
mdps;0.32;2.34;7200;14.56;13.28;7200;222.06;7200;0.42;2.05;0.26;15.80;0.33;2.01;4.07;7200;7200
mdps;0.26;2.34;7200;0.38;2.06;7200;5.63;7200;0.35;2.03;0.26;3600;0.26;2.01;4.33;7200;7200
mdps;0.28;2.36;7200;5.28;5.23;7200;80.87;7200;0.33;2.05;0.25;7.26;0.29;2.02;4.21;7200;7200
mdps;0.28;2.32;7200;6.84;7.56;7200;138.92;7200;0.35;2.05;0.26;8.86;0.29;2.00;4.09;7200;7200
mdps;0.25;2.33;7200;0.40;1.99;7200;6.00;7200;0.35;2.05;0.26;8.27;0.26;2.01;4.79;7200;7200
mdps;0.25;2.38;7200;0.35;2.02;7200;5.54;7200;0.35;2.05;7200;15.24;0.26;2.00;4.87;7200;7200
mdps;0.24;2.33;7200;0.45;2.00;7200;5.19;7200;0.32;2.04;0.25;5.44;0.27;2.01;4.41;7200;7200
mdps;0.26;2.34;7200;0.44;2.01;7200;6.26;7200;0.29;2.03;0.25;5.48;0.26;2.01;4.35;7200;7200
mdps;607.33;3600;3600;1634.01;1664.56;3600;3600;3600;3600;3600;254.89;3600;864.11;3600;565.81;7200;7200
mdps;5.34;91.56;21.48;30.96;37.99;80.83;194.09;62.23;23.98;36.78;4.69;3600;6.08;42.47;11.80;7200;7200
mdps;12.56;148.64;41.25;26.38;29.74;115.89;164.90;86.08;25.05;38.68;8.70;3600;15.28;53.51;23.88;7200;7200
mdps;0.34;3.13;3.15;1.10;2.27;7.48;10.88;10.13;1.13;2.42;0.35;5.98;0.36;2.55;4.40;7200;7200
mdps;1.98;19.64;9.76;5.25;8.61;50.98;40.96;61.47;4.80;8.16;2.30;113.81;1.98;9.46;6.16;7200;7200
mdps;3.33;52.77;15.05;22.31;23.66;63.20;127.52;87.55;17.98;21.32;3.05;560.71;3.46;26.20;6.73;7200;7200
mdps;7.89;84.59;28.92;19.29;21.50;89.73;135.76;69.13;15.91;22.32;6.75;3600;8.88;34.73;14.60;7200;7200
mdps;101.81;765.77;3600;114.11;197.46;1547.66;336.64;3600;107.82;192.65;469.88;3600;110.27;399.78;68.41;7200;7200
mdps;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;2.55;8.01;3600;2.67;6.52;547.56;18.17;748.37;2.43;6.86;2.79;19.45;2.59;7.12;13.30;7200;7200
mdps;1510.13;3600;3600;1126.05;1152.27;3600;422.71;3600;1194.37;1138.00;1677.54;3600;1484.94;1551.07;338.24;7200;7200
mdps;64.41;416.81;3600;73.87;117.03;1415.07;180.72;848.12;62.35;114.04;111.05;3600;68.37;249.05;32.11;7200;7200
mdps;3600;3600;3600;3600;3600;3600;1669.45;3600;3600;3600;3600;3600;3600;3600;3600;7200;7200
mdps;0.26;2.45;3600;0.14;2.03;4.16;1.48;6.46;0.14;2.03;0.26;3.36;0.26;2.04;8.15;7200;7200
mdps;0.33;2.42;3600;9.28;9.15;7200;28.25;7200;0.34;2.02;0.38;12.11;0.34;2.03;8.18;7200;7200
mdps;0.31;2.43;3600;2.13;3.55;7200;8.61;7200;0.32;2.00;0.37;9.37;0.32;2.04;7.82;7200;7200
mdps;0.32;2.46;3600;3.18;4.17;7200;13.00;7200;0.33;2.03;0.39;141.51;0.34;2.01;9.70;7200;7200
mdps;0.31;2.42;3600;0.28;2.00;11.61;1.64;4.79;0.28;2.03;0.32;7200;0.31;2.02;7.78;7200;7200
mdps;0.34;2.44;3600;8.62;8.75;7200;29.05;7200;0.31;1.99;0.39;12.90;0.34;1.99;9.38;7200;7200
mdps;0.34;2.40;3600;1.54;2.92;7200;8.23;7200;0.29;2.05;0.38;11.55;0.32;2.02;8.01;7200;7200
mdps;0.29;5.02;3600;0.17;2.02;4.82;1.88;4.58;0.17;1.99;0.26;11.69;0.27;2.04;9.85;7200;7200
mdps;4.57;19.94;3600;293.63;322.07;7200;1072.07;7200;4.69;10.79;7.36;3600;5.10;11.30;15.68;7200;7200
mdps;3.13;12.91;3600;54.62;76.52;7200;252.93;7200;3.79;10.19;6.30;3600;3.52;10.82;11.27;7200;7200
mdps;4.20;14.15;3600;86.18;85.07;7200;425.53;7200;4.54;10.41;6.08;3600;4.82;10.99;17.33;7200;7200
mdps;2.12;10.57;3600;2.18;6.09;68.13;17.65;8.98;2.22;6.21;2.53;7200;2.13;6.23;11.94;7200;7200
mdps;4.52;18.73;3600;319.05;286.02;7200;1100.21;7200;4.97;11.17;12.35;3600;5.30;12.25;14.75;7200;7200
mdps;3.18;12.18;3600;47.72;57.09;7200;239.12;7200;3.81;10.65;6.86;3600;3.38;11.69;15.52;7200;7200
mdps;0.28;31.96;3600;0.25;2.28;5.72;2.51;5.25;0.25;2.25;0.26;96.09;0.26;2.22;15.84;7200;7200
mdps;143.16;740.69;3600;3600;3600;7200;3600;7200;122.10;238.35;604.34;3600;186.12;271.82;137.87;7200;7200
mdps;89.59;390.29;3600;992.44;1116.27;7200;1707.68;7200;79.66;170.92;387.10;3600;109.08;173.22;89.44;7200;7200
mdps;138.45;415.75;3600;1469.30;1603.75;7200;3600;7200;121.80;234.49;528.18;3600;176.99;287.07;154.02;7200;7200
mdps;26.96;273.13;3600;20.21;50.58;256.92;51.15;24.58;19.86;43.88;32.84;7200;27.32;51.41;19.87;7200;7200
mdps;162.58;801.29;3600;3600;3600;7200;3600;7200;150.71;274.00;626.84;3600;208.65;296.52;673.21;7200;7200
mdps;89.41;398.04;3600;995.83;1090.24;7200;3600;7200;82.85;199.30;519.11;3600;109.24;192.37;232.41;7200;7200
mdps;0.30;144.40;3600;0.46;2.53;6.34;6.62;5.89;0.48;2.63;0.27;431.59;0.28;2.75;22.48;7200;7200
mdps;1132.62;3600;3600;3600;3600;7200;3600;7200;939.84;3600;3600;3600;3600;3600;3600;7200;7200
mdps;621.96;3600;3600;3600;3600;7200;3600;7200;489.05;1122.10;3600;3600;1014.55;1172.36;3600;7200;7200
mdps;1198.28;3600;3600;3600;3600;7200;3600;7200;851.81;3600;3600;3600;1773.08;3600;3600;7200;7200
mdps;116.17;3600;3600;77.43;151.23;569.69;143.64;45.64;55.99;201.80;136.21;7200;109.80;156.29;59.84;7200;7200
mdps;1188.34;3600;3600;3600;3600;7200;3600;7200;981.12;3600;3600;3600;3600;3600;3600;7200;7200
mdps;684.15;3600;3600;3600;3600;7200;3600;7200;551.24;1203.31;3600;3600;946.88;1175.79;630.05;7200;7200
mdps;0.29;2.38;95.87;0.19;1.99;4.25;1.75;4.32;0.19;2.03;0.30;2.79;0.30;2.03;9.93;7200;7200
mdps;0.32;2.42;99.33;0.20;2.01;4.34;2.04;4.41;0.21;2.01;0.32;2.81;0.29;2.02;9.50;7200;7200
mdps;0.31;2.53;111.42;0.32;1.99;4.99;2.96;5.16;0.32;2.01;0.33;2.89;0.34;2.03;16.90;7200;7200
mdps;0.34;2.58;120.69;0.54;2.01;5.42;4.63;5.51;0.57;2.01;0.36;2.92;0.33;2.01;32.64;7200;7200
mdps;10.66;14.24;148.95;2.25;4.48;14.01;10.62;6.82;2.32;4.85;12.39;57.40;10.53;4.85;25.79;7200;7200
mdps;3600;3600;3600;145.80;425.88;1147.90;176.39;134.35;142.07;517.95;3600;3600;3600;420.44;3600;7200;7200
mdps;153.50;1107.58;225.11;3600;3600;3600;3600;1165.41;467.72;765.06;3600;3600;187.24;1029.74;282.57;7200;7200
mdps;2.31;11.50;7.22;87.34;97.33;95.24;254.08;42.96;8.97;16.82;4.99;3600;2.45;21.69;8.37;7200;7200
mdps;0.26;2.43;2.72;1.00;2.87;7.67;8.15;5.38;0.54;2.43;0.27;3.43;0.26;2.40;6.09;7200;7200
mdps;0.30;2.41;2.72;2.26;3.66;8.62;14.94;5.43;0.70;2.50;0.29;4.42;0.30;2.54;10.44;7200;7200
mdps;54.37;341.48;80.92;3600;3600;1417.03;3600;426.93;160.60;349.03;3600;3600;57.37;382.08;68.26;7200;7200
mdps;0.31;2.37;2.79;2.73;3.68;7.98;21.28;10.18;0.64;2.53;0.31;6.33;0.28;2.60;7.40;7200;7200
mdps;171.32;451.83;164.12;3600;1481.39;3600;3600;1646.46;324.99;529.00;288.10;3600;234.92;737.37;226.70;7200;7200
mdps;2.40;7.89;7.23;321.57;285.17;123.89;512.78;44.93;4.98;11.50;3.78;562.66;2.42;12.74;10.15;7200;7200
mdps;0.26;2.42;2.74;1.34;2.91;8.31;10.00;5.30;0.55;2.35;0.29;3.41;0.26;2.31;6.88;7200;7200
mdps;0.28;2.37;2.78;3.27;3.69;10.01;19.10;5.98;0.61;2.43;0.32;4.28;0.28;2.50;7.45;7200;7200
mdps;51.60;128.25;77.12;3600;3600;1419.62;3600;447.48;102.60;146.36;86.18;3600;57.07;244.78;54.05;7200;7200
mdps;0.28;2.39;2.77;3.89;3.61;9.18;18.95;10.05;0.67;2.49;0.31;6.08;0.31;2.57;7.46;7200;7200
mdps;43.21;302.55;66.53;206.50;543.79;799.63;318.58;500.25;181.66;542.88;116.83;3600;44.96;547.66;48.97;7200;7200
mdps;0.37;3.08;3.46;1.19;3.41;14.02;8.01;16.93;1.04;3.99;0.42;14.06;0.37;3.84;7.09;7200;7200
mdps;0.30;2.38;3.08;0.61;2.31;8.53;6.10;10.86;0.61;2.51;0.33;6.98;0.32;2.36;6.70;7200;7200
mdps;2.43;9.41;7.97;13.15;31.44;84.79;75.20;60.89;9.63;22.25;3.70;3600;2.48;21.86;9.43;7200;7200
mdps;544.80;3600;734.99;443.07;1141.28;3600;689.81;3600;388.25;1027.97;3600;3600;566.90;1216.93;533.10;7200;7200
mdps;8.43;34.71;18.94;46.86;126.97;222.09;195.80;150.23;38.60;84.35;13.90;3600;8.37;107.46;10.60;7200;7200
mdps;0.54;3.80;3.71;1.73;4.11;14.28;12.94;16.66;1.65;4.12;0.73;224.71;0.53;4.07;7.01;7200;7200
mdps;36.21;167.47;69.40;104.20;169.08;3600;754.83;470.19;63.48;143.14;3600;3600;40.30;206.87;37.61;7200;7200
mdps;0.37;2.94;3.49;1.10;3.37;26.49;8.20;19.17;0.98;3.71;0.47;14.16;0.38;3.97;7.25;7200;7200
mdps;0.31;2.44;3.09;0.74;2.42;15.44;5.88;13.14;0.72;2.41;0.34;8.55;0.30;2.39;7.21;7200;7200
mdps;2.22;9.06;7.85;14.15;21.77;195.24;66.97;87.65;6.27;13.50;86.98;3600;2.26;14.55;6.65;7200;7200
mdps;693.89;3600;759.56;385.20;927.52;3600;1266.59;3600;665.34;1400.18;3600;3600;1027.97;3600;1038.76;7200;7200
mdps;7.16;27.56;18.13;34.41;53.36;477.18;213.93;238.97;16.41;34.61;1073.75;3600;7.65;42.80;13.36;7200;7200
mdps;0.56;3.93;3.72;1.80;4.15;135.76;28.11;33.72;1.28;3.83;1.73;799.77;0.57;3.92;7.15;7200;7200
ctmcs;0.76;12.78;7200;7200;426.05;7200;7200;7200;0.52;2.01;7200;7200;0.94;2.08;6.76;7200;7200
ctmcs;0.26;2.40;7200;7200;6.13;7200;7200;7200;0.10;2.38;7200;7200;0.26;2.13;6.25;7200;7200
ctmcs;158.42;3600;7200;7200;3600;7200;7200;7200;141.99;184.22;7200;7200;192.58;271.99;128.94;7200;7200
ctmcs;739.17;3600;7200;7200;3600;7200;7200;7200;545.07;1022.46;7200;3600;842.69;1325.14;3600;7200;7200
ctmcs;0.71;10.70;7200;7200;263.42;7200;7200;7200;0.46;2.01;7200;7200;0.89;2.05;6.60;7200;7200
ctmcs;0.27;2.36;7200;7200;5.13;7200;7200;7200;0.10;2.03;7200;7200;0.26;2.13;6.35;7200;7200
ctmcs;141.21;3600;7200;7200;3600;7200;7200;7200;108.32;179.13;7200;3600;176.70;260.69;207.81;7200;7200
ctmcs;750.65;3600;7200;7200;3600;7200;7200;7200;522.77;895.04;7200;3600;714.53;1279.63;3600;7200;7200
ctmcs;0.50;7200;7200;7200;7200;7200;7200;7200;0.23;7200;3600;3600;1.20;7200;6.36;7200;7200
ctmcs;0.25;7200;7200;7200;7200;7200;7200;7200;0.09;7200;130.73;77.61;0.25;7200;6.36;7200;7200
ctmcs;3600;7200;7200;7200;3600;7200;7200;7200;1562.66;7200;3600;3600;3600;7200;3600;7200;7200
ctmcs;3600;3600;7200;7200;3600;7200;7200;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
ctmcs;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200
ctmcs;0.47;3.66;2.95;7200;100.20;3.71;7200;5.45;0.20;2.03;7200;7200;0.50;2.00;6.48;7200;7200
ctmcs;0.26;2.34;2.42;7200;4.01;2.82;7200;2.97;0.10;2.02;7200;7200;0.26;2.12;7200;7200;7200
ctmcs;56.49;680.26;84.30;7200;3600;222.05;7200;222.50;29.09;76.96;7200;7200;69.41;124.87;40.58;7200;7200
ctmcs;247.50;3600;275.43;7200;3600;672.55;7200;567.52;118.21;376.51;7200;3600;365.14;656.27;3600;7200;7200
ctmcs;0.69;12.26;7200;7200;419.64;7200;7200;7200;0.46;2.01;7200;7200;0.89;2.08;6.76;7200;7200
ctmcs;0.26;2.34;7200;7200;6.26;7200;7200;7200;0.10;2.04;7200;7200;0.26;2.13;6.24;7200;7200
ctmcs;151.61;3600;7200;7200;3600;7200;7200;7200;135.64;165.16;7200;7200;262.26;279.45;109.51;7200;7200
ctmcs;797.15;3600;7200;7200;3600;7200;7200;7200;501.13;829.44;7200;3600;1185.64;1317.34;3600;7200;7200
ctmcs;0.46;3.06;2.85;7200;74.27;3.45;7200;4.44;0.19;2.04;7200;7200;0.48;2.04;6.47;7200;7200
ctmcs;0.25;2.35;2.39;7200;2.75;2.68;7200;2.79;0.09;2.03;7200;7200;0.24;2.01;6.32;7200;7200
ctmcs;62.07;597.42;66.06;7200;3600;136.25;7200;128.00;18.72;70.01;7200;3600;59.90;126.89;35.19;7200;7200
ctmcs;239.33;3600;254.05;7200;3600;870.98;7200;798.36;97.56;356.40;7200;3600;270.48;545.56;3600;7200;7200
ctmcs;0.66;6.88;7200;7200;323.59;2.65;7200;2.89;0.45;2.06;7200;7200;0.76;2.03;6.61;7200;7200
ctmcs;0.25;2.34;7200;7200;5.06;2.48;7200;2.75;0.11;2.04;7200;7200;0.25;2.02;6.23;7200;7200
ctmcs;176.55;3600;7200;7200;3600;24.22;7200;6.90;135.75;179.72;7200;3600;163.30;298.57;104.60;7200;7200
ctmcs;1089.65;3600;7200;7200;3600;76.74;7200;12.06;1046.27;990.13;7200;3600;801.21;1500.34;3600;7200;7200
ctmcs;0.77;7200;7200;7200;267.75;7200;7200;7200;0.52;2.04;7200;7200;0.95;2.06;6.76;7200;7200
ctmcs;0.26;7200;7200;7200;4.48;7200;7200;7200;0.10;2.02;7200;7200;0.27;2.00;6.25;7200;7200
ctmcs;168.25;7200;7200;7200;3600;7200;7200;7200;139.48;183.70;7200;7200;206.29;292.31;135.82;7200;7200
ctmcs;1046.61;3600;7200;7200;3600;7200;7200;7200;1037.60;961.64;7200;3600;1026.24;1410.24;3600;7200;7200
ctmcs;1.42;8.78;147.37;7200;40.94;2.67;7200;2.77;0.21;2.81;1042.48;3600;1.60;2.57;7200;7200;7200
ctmcs;11.43;143.20;3600;7200;600.38;3.14;7200;3.36;1.75;26.82;3600;3600;24.46;29.12;7200;7200;7200
ctmcs;0.30;2.34;6.45;7200;2.52;2.49;7200;3.03;0.09;2.02;0.89;50.75;0.28;2.02;7200;7200;7200
ctmcs;0.30;2.35;9.62;7200;3.33;2.51;7200;3.21;0.10;2.02;1.88;175.96;0.30;2.01;7200;7200;7200
ctmcs;0.34;2.49;13.79;7200;4.38;2.53;7200;2.69;0.10;2.04;3.98;590.37;0.35;2.01;7200;7200;7200
ctmcs;3.34;192.54;9.89;7200;361.14;2.68;7200;2.75;1.50;13.32;7200;7200;4.52;17.41;7200;7200;7200
ctmcs;36.59;1787.49;79.70;7200;3600;3.14;7200;3.15;20.76;154.03;7200;7200;50.21;286.18;7200;7200;7200
ctmcs;0.34;4.74;2.89;7200;17.84;2.47;7200;2.61;0.13;2.03;7200;7200;0.36;2.01;7200;7200;7200
ctmcs;0.40;5.91;2.98;7200;25.42;2.51;7200;3.11;0.16;2.06;7200;7200;0.44;2.27;7200;7200;7200
ctmcs;0.50;8.22;3.14;7200;37.60;2.45;7200;2.69;0.20;2.35;7200;7200;0.58;2.76;7200;7200;7200
ctmcs;22.16;508.04;7200;7200;650.27;7200;7200;7200;17.96;58.64;7200;7200;29.38;77.54;28.51;7200;7200
ctmcs;314.77;3600;7200;7200;3600;7200;7200;7200;510.61;267.82;7200;7200;469.23;526.41;802.79;7200;7200
ctmcs;0.98;10.52;7200;7200;20.65;7200;7200;7200;0.62;4.29;7200;7200;1.21;5.27;4.78;7200;7200
ctmcs;1.34;14.97;7200;7200;23.27;7200;7200;7200;0.87;5.80;7200;7200;1.68;7.14;5.09;7200;7200
ctmcs;1.96;22.50;7200;7200;32.11;7200;7200;7200;1.30;7.94;7200;7200;2.51;9.91;6.12;7200;7200
ctmcs;1.77;7200;7200;7200;70.58;7200;7200;7200;0.33;2.85;7200;3600;2.10;2.71;5.03;7200;7200
ctmcs;14.44;3600;7200;7200;1785.37;7200;7200;7200;2.67;32.37;7200;3600;52.35;41.82;9.37;7200;7200
ctmcs;0.29;7200;7200;7200;2.94;7200;7200;7200;0.10;2.00;7200;225.79;0.29;2.02;4.10;7200;7200
ctmcs;0.32;7200;7200;7200;3.87;7200;7200;7200;0.10;2.04;7200;1305.21;0.33;2.00;4.10;7200;7200
ctmcs;0.37;7200;7200;7200;5.45;7200;7200;7200;0.11;2.01;7200;3600;0.37;2.00;4.21;7200;7200
ctmcs;41.96;550.25;7200;7200;322.59;7200;7200;7200;23.36;18.63;7200;7200;33.06;32.65;32.97;7200;7200
ctmcs;341.01;3600;7200;7200;3600;7200;7200;7200;303.27;249.80;7200;7200;359.47;445.87;686.35;7200;7200
ctmcs;0.96;8.68;7200;7200;18.42;7200;7200;7200;0.63;2.03;7200;7200;1.20;2.74;4.80;7200;7200
ctmcs;1.34;12.26;7200;7200;21.91;7200;7200;7200;0.87;2.33;7200;7200;1.69;3.33;5.14;7200;7200
ctmcs;1.96;19.51;7200;7200;32.62;7200;7200;7200;1.28;2.82;7200;7200;2.50;4.22;6.09;7200;7200
ctmcs;6.70;163.59;9.67;7200;281.50;3.63;7200;3.72;3.66;13.54;7200;7200;10.42;19.06;7200;7200;7200
ctmcs;80.46;3600;77.31;7200;3600;13.22;7200;13.01;99.27;161.73;7200;7200;113.13;259.77;7200;7200;7200
ctmcs;0.42;4.80;2.77;7200;17.70;2.70;7200;2.87;0.19;2.02;7200;7200;0.49;2.00;7200;7200;7200
ctmcs;0.54;5.88;3.01;7200;31.58;2.74;7200;3.74;0.25;2.04;7200;7200;0.64;2.28;7200;7200;7200
ctmcs;0.76;8.12;3.22;7200;38.98;2.79;7200;2.90;0.33;2.37;7200;7200;0.89;2.74;7200;7200;7200
ctmcs;1.56;13.59;138.50;7200;60.72;2.72;7200;2.91;0.29;3.13;3600;3600;2.30;2.96;7200;7200;7200
ctmcs;14.66;353.04;3600;7200;1326.16;3.63;7200;3.53;3.95;43.17;3600;3600;56.93;46.60;7200;7200;7200
ctmcs;0.29;2.34;6.48;7200;2.75;2.50;7200;3.17;0.10;2.01;3.17;34.87;0.29;2.00;7200;7200;7200
ctmcs;0.30;2.39;9.11;7200;4.11;2.73;7200;2.73;0.10;2.01;5.34;83.26;0.31;2.00;7200;7200;7200
ctmcs;0.35;2.63;12.98;7200;5.11;2.64;7200;2.65;0.14;2.01;6.34;283.52;0.42;2.02;7200;7200;7200
ctmcs;6.52;179.53;10.23;7200;751.78;3.59;7200;3.71;3.64;13.54;7200;7200;9.21;18.23;7200;7200;7200
ctmcs;73.28;1512.18;94.26;7200;3600;12.66;7200;12.78;132.42;163.50;7200;7200;118.88;259.03;7200;7200;7200
ctmcs;0.43;4.77;2.77;7200;24.42;2.66;7200;2.91;0.19;2.01;7200;7200;0.48;1.99;7200;7200;7200
ctmcs;0.53;5.92;3.01;7200;34.35;2.68;7200;2.94;0.25;2.02;7200;7200;0.64;2.27;7200;7200;7200
ctmcs;0.69;8.25;3.12;7200;45.29;2.75;7200;2.91;0.36;2.33;7200;7200;0.91;2.75;7200;7200;7200
ctmcs;1.06;15.48;128.52;7200;123.21;2.57;7200;2.68;0.33;2.96;3600;3600;1.47;2.81;7200;7200;7200
ctmcs;8.32;262.04;1781.36;7200;3600;3.21;7200;3.19;2.75;29.15;3600;3600;46.00;36.12;7200;7200;7200
ctmcs;0.27;2.39;5.97;7200;3.20;2.50;7200;3.18;0.09;2.02;3.16;88.05;0.28;2.00;7200;7200;7200
ctmcs;0.27;2.41;8.75;7200;4.50;2.46;7200;2.64;0.10;2.03;5.41;329.89;0.29;2.01;7200;7200;7200
ctmcs;0.31;2.62;12.32;7200;6.42;2.53;7200;2.65;0.13;2.03;6.22;1709.89;0.32;2.01;7200;7200;7200
ctmcs;6.31;173.40;9.73;7200;736.44;2.63;7200;2.70;4.25;13.54;7200;7200;9.15;18.81;7200;7200;7200
ctmcs;127.50;3600;126.99;7200;3600;3.22;7200;3.16;197.60;139.25;7200;7200;284.18;270.20;7200;7200;7200
ctmcs;0.43;4.74;2.78;7200;24.11;2.52;7200;2.72;0.19;2.02;7200;7200;0.49;2.02;7200;7200;7200
ctmcs;0.52;5.90;2.93;7200;37.39;2.51;7200;2.65;0.25;2.03;7200;7200;0.63;2.28;7200;7200;7200
ctmcs;0.69;8.23;3.14;7200;45.32;2.51;7200;2.66;0.33;2.35;7200;7200;0.86;2.75;7200;7200;7200
ctmcs;1.52;8.53;163.78;7200;36.66;2.72;7200;2.82;0.20;2.75;998.86;3600;1.54;2.50;7200;7200;7200
ctmcs;11.91;151.62;3600;7200;636.21;3.22;7200;3.20;2.61;25.46;3600;3600;21.17;28.39;7200;7200;7200
ctmcs;0.29;2.35;6.94;7200;2.79;2.52;7200;3.21;0.09;2.02;0.92;42.85;0.29;2.00;7200;7200;7200
ctmcs;0.31;2.36;10.37;7200;3.57;2.51;7200;2.62;0.10;2.04;1.84;193.73;0.32;2.01;7200;7200;7200
ctmcs;0.34;2.50;14.97;7200;4.04;2.51;7200;2.74;0.12;2.06;4.14;670.10;0.35;2.04;7200;7200;7200
ctmcs;3.41;181.33;9.64;7200;418.86;2.59;7200;2.77;1.50;13.37;7200;7200;4.50;17.38;7200;7200;7200
ctmcs;41.86;1712.05;78.23;7200;3600;3.25;7200;3.16;42.61;137.14;7200;7200;151.84;259.82;7200;7200;7200
ctmcs;0.36;4.78;2.87;7200;17.77;2.47;7200;2.68;0.13;2.05;7200;7200;0.37;2.00;7200;7200;7200
ctmcs;0.40;5.81;2.97;7200;28.28;2.53;7200;2.78;0.17;2.02;7200;7200;0.46;2.30;7200;7200;7200
ctmcs;0.49;8.26;3.16;7200;35.54;2.53;7200;2.73;0.20;2.35;7200;7200;0.58;2.77;7200;7200;7200
ctmcs;28.10;389.61;7200;7200;415.14;7200;7200;7200;18.02;53.78;7200;7200;34.00;72.68;33.50;7200;7200
ctmcs;224.69;3600;7200;7200;3600;7200;7200;7200;192.69;261.12;7200;7200;943.29;485.96;1626.72;7200;7200
ctmcs;0.98;13.33;7200;7200;16.56;7200;7200;7200;0.64;3.98;7200;7200;1.21;4.98;4.89;7200;7200
ctmcs;1.37;14.72;7200;7200;19.45;7200;7200;7200;0.89;5.37;7200;7200;1.73;6.71;5.21;7200;7200
ctmcs;1.96;22.73;7200;7200;28.20;7200;7200;7200;1.28;7.38;7200;7200;2.52;9.31;6.02;7200;7200
ctmcs;1.63;7200;7200;7200;62.87;7200;7200;7200;0.26;2.81;7200;3600;2.12;2.71;5.06;7200;7200
ctmcs;15.16;3600;7200;7200;1300.67;7200;7200;7200;2.87;29.19;7200;3600;89.71;47.55;9.85;7200;7200
ctmcs;0.35;7200;7200;7200;2.67;7200;7200;7200;0.14;2.38;3.14;263.85;0.30;7200;4.12;7200;7200
ctmcs;0.54;7200;7200;7200;7200;7200;7200;7200;0.13;7200;7200;7200;0.59;2.00;7200;7200;7200
ctmcs;0.32;7200;7200;7200;3.76;7200;7200;7200;0.10;2.04;7200;942.67;0.34;2.01;4.10;7200;7200
ctmcs;0.36;7200;7200;7200;4.56;7200;7200;7200;0.12;2.00;7200;3600;0.38;2.01;4.80;7200;7200
ctmcs;0.32;7200;7200;7200;2.23;7200;7200;7200;0.17;2.03;0.55;7200;0.52;2.08;6.41;7200;7200
ctmcs;2.48;7200;7200;7200;3600;7200;7200;7200;5.65;3.87;3600;7200;275.91;4.15;6.23;7200;7200
ctmcs;238.05;3600;7200;7200;3600;7200;7200;7200;258.20;486.40;3600;7200;3600;1011.39;143.13;7200;7200
ctmcs;0.29;7200;7200;7200;7200;7200;7200;7200;0.12;7200;0.64;8.80;0.40;7200;5.61;7200;7200
ctmcs;22.91;7200;7200;7200;3600;7200;7200;7200;8.12;7200;3600;3600;3600;7200;14.03;7200;7200
ctmcs;3600;3600;7200;7200;3600;7200;7200;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
ctmcs;3600;3600;7200;7200;3600;7200;7200;7200;3600;3600;3600;3600;3600;3600;3600;7200;7200
ctmcs;0.31;2.43;7200;7200;131.91;7200;7200;7200;0.15;2.02;7200;7200;0.34;2.04;6.65;7200;7200
ctmcs;556.15;3600;7200;7200;3600;7200;7200;7200;634.47;231.29;7200;7200;629.24;675.22;1026.48;7200;7200
ctmcs;3600;3600;7200;7200;3600;7200;7200;7200;3600;3600;7200;3600;3600;3600;3600;7200;7200
ctmcs;0.26;2.33;7200;7200;9.75;7200;7200;7200;0.11;2.03;0.31;10.51;0.27;2.00;7.40;7200;7200
ctmcs;7.55;223.58;7200;7200;3600;7200;7200;7200;17.31;23.41;3600;3600;346.07;641.49;8.85;7200;7200
ctmcs;102.50;3600;7200;7200;3600;7200;7200;7200;138.74;315.93;3600;3600;3600;3600;106.52;7200;7200
ctmcs;0.32;7200;7200;7200;144.45;7200;7200;7200;0.17;2.02;7200;7200;0.35;2.00;6.82;7200;7200
ctmcs;257.43;7200;7200;7200;3600;7200;7200;7200;665.74;246.81;7200;7200;754.47;710.25;1305.64;7200;7200
ctmcs;3600;7200;7200;7200;3600;7200;7200;7200;3600;3600;7200;7200;3600;3600;3600;7200;7200
ctmcs;19.06;7200;7200;7200;3600;7200;7200;7200;4.41;16.41;3600;3600;3600;13.91;22.25;7200;7200
ctmcs;12.42;836.79;207.52;7200;3600;47.12;7200;47.10;0.86;83.74;3600;3600;1254.56;64.80;18.01;7200;7200
ctmcs;130.98;7200;7200;7200;3600;7200;7200;7200;123.23;142.72;7200;7200;338.62;173.69;976.23;7200;7200
ctmcs;248.16;1280.55;136.74;7200;3600;99.14;7200;94.23;199.29;112.11;7200;7200;109.95;154.77;278.19;7200;7200
ctmcs;85.20;1550.47;7200;7200;3600;7200;7200;7200;172.68;121.50;7200;7200;120.81;164.83;322.14;7200;7200
ctmcs;78.17;7200;7200;7200;3600;7200;7200;7200;17.03;105.41;3600;3600;7200;89.35;104.70;7200;7200
ctmcs;63.75;3600;1069.96;7200;3600;361.67;7200;276.47;4.35;461.90;3600;3600;3600;383.02;79.72;7200;7200
ctmcs;497.26;7200;7200;7200;3600;7200;7200;7200;826.43;794.07;7200;7200;664.14;889.29;1697.87;7200;7200
ctmcs;439.60;3600;368.17;7200;3600;625.00;7200;517.09;1197.89;575.72;7200;7200;1009.38;835.74;1052.18;7200;7200
ctmcs;731.36;3600;7200;7200;3600;7200;7200;7200;1480.58;736.35;7200;7200;605.16;903.46;457.32;7200;7200
ctmcs;0.27;7200;7200;7200;2.00;7200;7200;7200;0.10;2.01;0.35;4.47;0.34;2.02;4.93;7200;7200
ctmcs;0.34;2.31;2.36;7200;2.00;2.59;7200;2.70;0.12;2.01;0.44;2.05;0.38;2.00;4.63;7200;7200
ctmcs;0.38;7200;7200;7200;2.48;7200;7200;7200;0.12;2.03;7200;7200;0.37;2.00;4.82;7200;7200
ctmcs;0.34;2.35;2.35;7200;2.02;2.47;7200;2.66;0.10;2.02;7200;7200;0.35;2.01;4.64;7200;7200
ctmcs;0.33;2.34;7200;7200;2.66;7200;7200;7200;0.11;2.02;7200;7200;0.33;2.02;4.71;7200;7200
ctmcs;0.55;7200;7200;7200;64.66;7200;7200;7200;0.16;2.08;3600;3600;1.49;2.02;6.23;7200;7200
ctmcs;0.50;6.00;3.70;7200;63.67;3.59;7200;3.61;0.14;2.08;1113.44;3600;0.50;2.03;6.31;7200;7200
ctmcs;1.55;7200;7200;7200;530.29;7200;7200;7200;1.34;2.63;7200;7200;1.99;3.48;7.20;7200;7200
ctmcs;1.30;13.75;3.48;7200;66.41;4.22;7200;4.43;1.03;2.45;7200;7200;1.73;3.25;7.13;7200;7200
ctmcs;1.61;15.10;7200;7200;514.51;7200;7200;7200;1.36;2.60;7200;7200;2.02;3.48;12.55;7200;7200
ctmcs;36.01;7200;7200;7200;3600;7200;7200;7200;22.44;7200;7200;3600;3600;7200;40.26;7200;7200
ctmcs;125.08;3600;7200;7200;3600;7200;7200;7200;121.01;3600;7200;3600;3600;3600;102.37;7200;7200
ctmcs;0.24;7200;7200;7200;2.03;7200;7200;7200;0.08;2.03;7200;10.02;0.27;2.01;5.52;7200;7200
ctmcs;0.38;7200;7200;7200;20.06;7200;7200;7200;0.17;2.00;7200;3600;0.48;2.01;3.48;7200;7200
ctmcs;77.42;1659.06;7200;7200;3600;7200;7200;7200;122.15;90.96;7200;7200;107.81;139.73;174.78;7200;7200
ctmcs;876.81;3600;7200;7200;3600;7200;7200;7200;509.40;934.39;7200;3600;673.79;1035.89;373.17;7200;7200
ctmcs;0.27;2.36;7200;7200;2.01;7200;7200;7200;0.08;2.01;7200;7200;0.26;2.02;3.63;7200;7200
ctmcs;0.35;2.45;7200;7200;6.24;7200;7200;7200;0.14;2.02;7200;7200;0.37;2.00;3.43;7200;7200
ctmcs;86.17;1289.69;101.23;7200;199.33;161.91;7200;148.45;165.62;85.98;7200;7200;113.34;135.04;181.15;7200;7200
ctmcs;450.22;3600;480.56;7200;426.37;1403.83;7200;909.46;1349.58;892.68;7200;3600;3600;1291.29;485.40;7200;7200
ctmcs;0.26;2.31;2.30;7200;2.01;2.54;7200;2.78;0.07;2.03;7200;7200;0.26;2.00;3.36;7200;7200
ctmcs;0.36;2.46;2.77;7200;2.02;3.79;7200;5.14;0.14;2.02;7200;7200;0.36;2.01;3.44;7200;7200
ctmcs;81.62;1710.64;85.72;7200;3600;232.79;7200;161.51;99.68;82.98;7200;7200;114.79;147.76;173.68;7200;7200
ctmcs;603.84;3600;606.40;7200;3600;1294.51;7200;853.43;3600;902.02;7200;3600;3600;1051.35;790.35;7200;7200
ctmcs;0.25;2.31;2.38;7200;2.05;2.43;7200;2.77;0.08;2.05;7200;7200;0.27;2.02;3.38;7200;7200
ctmcs;0.36;2.50;2.88;7200;4.34;3.58;7200;5.43;0.15;2.01;7200;7200;0.36;2.00;5.74;7200;7200
ctmcs;21.78;54.02;17.24;7200;10.93;6.86;7200;7.25;6.21;58.90;7200;7200;21.28;68.98;15.67;7200;7200
ctmcs;83.76;3600;57.35;7200;47.34;24.38;7200;12.73;30.55;561.84;7200;3600;120.52;550.82;31.13;7200;7200
ctmcs;0.27;2.33;2.34;7200;2.04;2.51;7200;2.55;0.08;2.04;7200;7200;0.27;2.00;5.56;7200;7200
ctmcs;0.33;2.32;2.58;7200;2.02;2.64;7200;3.44;0.11;2.01;7200;7200;0.34;2.00;3.61;7200;7200


==> fig/plots/results_ma.csv <==
Type;Storm-sparse;Prism-sparse;Epmc-sparse;Storm-cudd;Prism-cudd;Epmc-cudd;Storm-sylvan;Epmc-sylvan;Storm-hybrid;Prism-hybrid;Storm-exact;Prism-exact;Storm-eigen;Prism-own-hybrid;Storm-jit-sparse;Storm-ma;Imca-ma
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.71;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.93;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.02;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.85;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.43
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;0.15
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;183.85;535.00
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.98;53.52
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;32.85;94.95
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;48.26;114.17
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;186.84;672.71
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.94;67.35
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;33.28;119.66
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;49.82;132.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.08;0.95
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.31
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;309.25;1201.71
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;31.19;120.16
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;54.89;213.52
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;73.67;233.33
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;303.58;1180.20
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;30.53;118.13
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;54.06;209.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;72.18;229.13
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;9.73;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.54;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;14.32;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;39.53;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.24;45.10
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.20;8.14
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1119.07;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;108.98;248.42
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;188.74;443.01
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;238.29;513.46
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1083.70;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;106.86;319.09
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;201.74;567.28
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;241.69;602.94
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.51;185.63
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.41;18.41
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;191.40;637.60
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;345.45;1130.40
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;395.06;1188.99
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;184.60;629.82
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;339.85;1118.95
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;408.28;1174.03
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;138.21;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;277.04;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;217.89;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;667.33;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7.42;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3.51;264.51
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;372.07;816.90
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;371.50;1038.23
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;12.51;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;8.75;533.12
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;664.62;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;644.84;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.08
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;0.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.46;0.16
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.40;1.10
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.59;6.82
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.41;27.22
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.82;7.11
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.99;28.23
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.13
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;0.55
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.65;0.30
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.62;1.44
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;6.18;10.27
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;23.77;41.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;6.42;10.58
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;25.16;42.30
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.12;0.46
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;2.40
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3.84;1.30
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.93;9.15
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.30;28.08
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;71.43;112.50
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.24;29.18
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;70.17;116.70
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.13;0.75
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.08;4.11
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;6.62;2.53
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.27;15.17
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;23.25;44.28
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;90.43;176.58
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;24.23;45.71
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;96.56;183.07
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.23;2.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.11;11.89
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;25.10;6.83
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;9.61;63.23
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;57.69;100.77
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;227.72;408.85
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;56.67;104.30
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;229.27;412.44
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.32;3.72
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.11;20.48
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;45.72;18.72
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;26.11;91.16
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;70.47;161.62
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;272.71;644.76
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;72.13;164.71
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;274.43;666.83
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.15
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;0.89
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.48;0.29
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.43;1.27
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.36;5.90
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;15.92;23.59
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.16;6.14
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;16.11;24.41
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.08;0.24
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;1.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.70;0.44
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.66;2.15
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;5.63;8.35
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;22.12;33.26
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;5.54;8.66
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;21.43;34.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.27;6.36
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.11;72.13
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;42.42;22.95
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;25.02;209.35
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;48.31;80.38
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;189.54;321.18
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;48.47;81.85
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;184.59;330.51
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.38;10.65
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.13;122.05
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;60.28;46.55
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;47.78;315.68
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;63.57;117.30
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;241.10;467.65
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;61.38;121.46
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;241.57;482.70
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;2.45;197.16
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.39;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;1548.40
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;652.10;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;375.61;887.91
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1533.23;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;328.54;935.75
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1473.33;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;4.47;372.50
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.57;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;497.86;1543.34
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;491.32;1528.15
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.01
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.06;0.01
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.01
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.01
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.25;0.14
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.75;0.53
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.23;0.14
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.69;0.55
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.07;0.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.08;0.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.08;0.02
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.39;0.48
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.26;1.87
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.41;0.47
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.26;1.84
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.15;2.82
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.09;35.16
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;8.31;10.10
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;9.08;75.39
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;18.76;26.45
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;71.81;106.54
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;19.03;27.18
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;72.25;109.33
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.19;3.83
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.12;53.28
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;13.66;12.99
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;13.82;101.25
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;24.28;38.06
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;97.71;152.75
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;25.18;38.89
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;94.14;156.21
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;6.62;1135.67
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;0.69;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;583.63;1232.86
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;539.85;1323.47
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;12.03;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1.08;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;7200
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;729.44;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;1048.46;1718.96
mas;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;7200;3600;3600

